A Proximal Quasi-Newton Trust-Region Method for Nonsmooth Regularized Optimization

We develop a trust-region method for minimizing the sum of a smooth term $f$ and a nonsmooth term $h$), both of which can be nonconvex. Each iteration of our method minimizes a possibly nonconvex model of $f + h$ in a trust region. The model coincides with $f + h$ in value and subdifferential at the center. We establish global convergence to a first-order stationary point when $f$ satisfies a smoothness condition that holds, in particular, when it has Lipschitz-continuous gradient, and $h$ is proper and lower semi-continuous. The model of $h$ is required to be proper, lower-semi-continuous and prox-bounded. Under these weak assumptions, we establish a worst-case $O(1/\epsilon^2)$ iteration complexity bound that matches the best known complexity bound of standard trust-region methods for smooth optimization. We detail a special instance, named TR-PG, in which we use a limited-memory quasi-Newton model of $f$ and compute a step with the proximal gradient method, resulting in a practical proximal quasi-Newton method. We establish similar convergence properties and complexity bound for a quadratic regularization variant, named R2, and provide an interpretation as a proximal gradient method with adaptive step size for nonconvex problems. R2 may also be used to compute steps inside the trust-region method, resulting in an implementation named TR-R2. We describe our Julia implementations and report numerical results on inverse problems from sparse optimization and signal processing. Both TR-PG and TR-R2 exhibit promising performance and compare favorably with two linesearch proximal quasi-Newton methods based on convex models.

==> figs/bpdn/LS_B0_Binf/1/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={0.85}, xmax={6.15}, xtick={{1.0,2.0,3.0,4.0,5.0,6.0}}, xticklabels={{$1$,$2$,$3$,$4$,$5$,$6$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-0.32999999999999996}, ymax={11.33}, ytick={{0.0,2.5,5.0,7.5,10.0}}, yticklabels={{$0.0$,$2.5$,$5.0$,$7.5$,$10.0$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={b2244871-8808-4ce5-91f8-e49dc64ffdc0}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  10.0  \\
            3.0  11.0  \\
            4.0  7.0  \\
            5.0  2.0  \\
            6.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_B0_Binf/1/objcomp.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{12 pt}{15.600000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$  $ \nabla f $ Call}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={0.67}, xmax={12.33}, xtick={{2.5,5.0,7.5,10.0}}, xticklabels={{$2.5$,$5.0$,$7.5$,$10.0$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Objective Value }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.01642094469527485}, ymax={4.859702591026659}, ytick={{0.03162277660168379,0.1,0.31622776601683794,1.0,3.162277660168379}}, yticklabels={{$10^{-1.5}$,$10^{-1.0}$,$10^{-0.5}$,$10^{0.0}$,$10^{0.5}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={433548ca-191a-4561-b22d-4931e7ac79ad}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  1.4360646786066802  \\
            3.0  0.04645913735839428  \\
            4.0  0.019869762929596444  \\
            5.0  0.0192983281412932  \\
            6.0  0.01929161385734833  \\
        }
        ;
    \addlegendentry {TR-PG}
    \addplot[color={rgb,1:red,0.6627;green,0.6627;blue,0.6627}, name path={e80abc96-a85f-44d8-9990-7354a18964c2}, draw opacity={1.0}, line width={1}, dotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  0.5005547054376448  \\
            6.0  0.5005547054376448  \\
            7.0  0.09159552118914398  \\
            8.0  0.02153273999832301  \\
            9.0  0.019853747285142914  \\
            10.0  0.01938633893808642  \\
            11.0  0.01931386674263753  \\
            12.0  0.019291525735069186  \\
        }
        ;
    \addlegendentry {PANOC}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={a8413b7a-b7d1-49ea-b0f0-8125ab509644}, draw opacity={1.0}, line width={1}, dashdotdotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  0.5005547054376448  \\
            6.0  0.09159552118914398  \\
            7.0  0.03243213662370552  \\
            8.0  0.019380327824880503  \\
            9.0  0.01931047949665101  \\
            10.0  0.019290260302193735  \\
        }
        ;
    \addlegendentry {ZFP}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l0_Binf/1/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={0.61}, xmax={14.39}, xtick={{2.5,5.0,7.5,10.0,12.5}}, xticklabels={{$2.5$,$5.0$,$7.5$,$10.0$,$12.5$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-0.32999999999999996}, ymax={11.33}, ytick={{0.0,2.5,5.0,7.5,10.0}}, yticklabels={{$0.0$,$2.5$,$5.0$,$7.5$,$10.0$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={ee1377aa-d19f-4a57-9bec-409045af89be}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  6.0  \\
            3.0  8.0  \\
            4.0  7.0  \\
            5.0  8.0  \\
            6.0  11.0  \\
            7.0  10.0  \\
            8.0  9.0  \\
            9.0  9.0  \\
            10.0  6.0  \\
            11.0  4.0  \\
            12.0  7.0  \\
            13.0  3.0  \\
            14.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l0_Binf/1/objcomp.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{12 pt}{15.600000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$  $ \nabla f $ Call}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.04}, xmax={71.04}, xtick={{0.0,20.0,40.0,60.0}}, xticklabels={{$0$,$20$,$40$,$60$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Objective Value }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.0605260894532279}, ymax={4.678518986033057}, ytick={{0.1,0.31622776601683794,1.0,3.162277660168379}}, yticklabels={{$10^{-1.0}$,$10^{-0.5}$,$10^{0.0}$,$10^{0.5}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={7321b03b-a260-4dcb-a223-b70a6117c366}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  0.9281716536668059  \\
            3.0  0.6121284180207169  \\
            4.0  0.48084147153045864  \\
            5.0  0.4202035997835565  \\
            6.0  0.3744267149615639  \\
            7.0  0.31888116872414723  \\
            8.0  0.2519176377985099  \\
            9.0  0.18644583704709405  \\
            10.0  0.08593739499379147  \\
            11.0  0.07106537161583357  \\
            12.0  0.06932790984222499  \\
            13.0  0.0684864556230001  \\
            14.0  0.06845382281245993  \\
        }
        ;
    \addlegendentry {TR-PG}
    \addplot[color={rgb,1:red,0.6627;green,0.6627;blue,0.6627}, name path={8698ae95-272e-4d88-b9ac-7c1f68c5313b}, draw opacity={1.0}, line width={1}, dotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.7390086471902126  \\
            6.0  1.7390086471902126  \\
            7.0  1.1878099455136217  \\
            8.0  0.800825625056035  \\
            9.0  0.800825625056035  \\
            10.0  0.6547694529447685  \\
            11.0  0.6547694529447685  \\
            12.0  0.5807617581788798  \\
            13.0  0.5807617581788798  \\
            14.0  0.5556876498515889  \\
            15.0  0.5556876498515889  \\
            16.0  0.5265182218397823  \\
            17.0  0.5265182218397823  \\
            18.0  0.5187032895643324  \\
            19.0  0.5187032895643324  \\
            20.0  0.486438250308748  \\
            21.0  0.486438250308748  \\
            22.0  0.4626730571343929  \\
            23.0  0.4626730571343929  \\
            24.0  0.4330233374186956  \\
            25.0  0.4330233374186956  \\
            26.0  0.406073905575816  \\
            27.0  0.406073905575816  \\
            28.0  0.39832869571520835  \\
            29.0  0.39832869571520835  \\
            30.0  0.3773273833119885  \\
            31.0  0.3773273833119885  \\
            32.0  0.36737321827177255  \\
            33.0  0.36737321827177255  \\
            34.0  0.3382827949020693  \\
            35.0  0.3382827949020693  \\
            36.0  0.3150763326259887  \\
            37.0  0.3150763326259887  \\
            38.0  0.25877834137623434  \\
            39.0  0.25877834137623434  \\
            40.0  0.24044518070565424  \\
            41.0  0.24044518070565424  \\
            42.0  0.20075009274220174  \\
            43.0  0.20075009274220174  \\
            44.0  0.15630408641243423  \\
            45.0  0.15630408641243423  \\
            46.0  0.13116515565516948  \\
            47.0  0.13116515565516948  \\
            48.0  0.11902326869621198  \\
            49.0  0.11902326869621198  \\
            50.0  0.08850574477807849  \\
            51.0  0.08850574477807849  \\
            52.0  0.07653236246845761  \\
            53.0  0.07653236246845761  \\
            54.0  0.076494046387627  \\
            55.0  0.076494046387627  \\
            56.0  0.07001621756956346  \\
            57.0  0.07001621756956346  \\
            58.0  0.06886891449870776  \\
            59.0  0.06886891449870776  \\
            60.0  0.06881741548857451  \\
            61.0  0.06881741548857451  \\
            62.0  0.06857357854134838  \\
            63.0  0.06857357854134838  \\
            64.0  0.06848888783437776  \\
            65.0  0.06848888783437776  \\
            66.0  0.0684519384714685  \\
            67.0  0.0684519384714685  \\
            68.0  0.06845123207518344  \\
            69.0  0.06845123207518344  \\
        }
        ;
    \addlegendentry {PANOC}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={228f5c5d-f3d6-4705-b524-f513fa4b056e}, draw opacity={1.0}, line width={1}, dashdotdotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.7390086471902126  \\
            6.0  1.7390086471902126  \\
            7.0  1.2406675372426632  \\
            8.0  0.6221820674492151  \\
            9.0  0.6221820674492151  \\
            10.0  0.4353256730685057  \\
            11.0  0.4353256730685057  \\
            12.0  0.3226177265399147  \\
            13.0  0.3226177265399147  \\
            14.0  0.3226177265399147  \\
            15.0  0.20217105623887238  \\
            16.0  0.20217105623887238  \\
            17.0  0.20217105623887238  \\
            18.0  0.07151577991935892  \\
            19.0  0.07151577991935892  \\
            20.0  0.06897435845574472  \\
            21.0  0.06897435845574472  \\
            22.0  0.06855972521633505  \\
            23.0  0.06855972521633505  \\
        }
        ;
    \addlegendentry {ZFP}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l1_B2/1/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={0.31000000000000005}, xmax={24.69}, xtick={{5.0,10.0,15.0,20.0}}, xticklabels={{$5$,$10$,$15$,$20$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-0.9299999999999999}, ymax={31.93}, ytick={{0.0,10.0,20.0,30.0}}, yticklabels={{$0$,$10$,$20$,$30$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={10c3e515-79f5-4feb-973b-ec3142f44b38}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  14.0  \\
            3.0  31.0  \\
            4.0  25.0  \\
            5.0  23.0  \\
            6.0  25.0  \\
            7.0  17.0  \\
            8.0  27.0  \\
            9.0  19.0  \\
            10.0  17.0  \\
            11.0  15.0  \\
            12.0  11.0  \\
            13.0  7.0  \\
            14.0  8.0  \\
            15.0  5.0  \\
            16.0  4.0  \\
            17.0  3.0  \\
            18.0  3.0  \\
            19.0  3.0  \\
            20.0  3.0  \\
            21.0  3.0  \\
            22.0  3.0  \\
            23.0  2.0  \\
            24.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l1_B2/1/objcomp.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{12 pt}{15.600000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$  $ \nabla f $ Call}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.31}, xmax={80.31}, xtick={{0.0,20.0,40.0,60.0,80.0}}, xticklabels={{$0$,$20$,$40$,$60$,$80$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Objective Value }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.05104644198548237}, ymax={4.701788291881951}, ytick={{0.1,0.31622776601683794,1.0,3.162277660168379}}, yticklabels={{$10^{-1.0}$,$10^{-0.5}$,$10^{0.0}$,$10^{0.5}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={56f67388-3bfe-464a-8f85-f3d77051632f}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  1.1452617861381116  \\
            3.0  0.13184088974127164  \\
            4.0  0.1122691978341273  \\
            5.0  0.09923247406334006  \\
            6.0  0.08926534628754734  \\
            7.0  0.08059688881069837  \\
            8.0  0.0759253252964819  \\
            9.0  0.06900662091851784  \\
            10.0  0.0647219923575254  \\
            11.0  0.06162695153573167  \\
            12.0  0.05997333590006903  \\
            13.0  0.058968227614190766  \\
            14.0  0.05856361738090483  \\
            15.0  0.05829477440346392  \\
            16.0  0.05823252470646015  \\
            17.0  0.058210442083006235  \\
            18.0  0.05815819723759437  \\
            19.0  0.05811237194596477  \\
            20.0  0.058087489746769874  \\
            21.0  0.05807355353095561  \\
            22.0  0.058065734407532286  \\
            23.0  0.05806013248434924  \\
            24.0  0.05805659719864738  \\
        }
        ;
    \addlegendentry {TR-PG}
    \addplot[color={rgb,1:red,0.6627;green,0.6627;blue,0.6627}, name path={f41c160e-b434-406a-a345-2cd39173032f}, draw opacity={1.0}, line width={1}, dotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.4820894208773843  \\
            6.0  0.32896607660049504  \\
            7.0  0.32896607660049504  \\
            8.0  0.16164923624916017  \\
            9.0  0.1486856837151039  \\
            10.0  0.14565484677103077  \\
            11.0  0.14403892728402068  \\
            12.0  0.14172718240032303  \\
            13.0  0.14172718240032303  \\
            14.0  0.12407829965495754  \\
            15.0  0.12407829965495754  \\
            16.0  0.11613989293050556  \\
            17.0  0.11613989293050556  \\
            18.0  0.11040592792236982  \\
            19.0  0.11040592792236982  \\
            20.0  0.10162103141725333  \\
            21.0  0.10162103141725333  \\
            22.0  0.09494740275881308  \\
            23.0  0.09494740275881308  \\
            24.0  0.08866190791382318  \\
            25.0  0.08866190791382318  \\
            26.0  0.08481987640148674  \\
            27.0  0.08481987640148674  \\
            28.0  0.07956460964149477  \\
            29.0  0.07956460964149477  \\
            30.0  0.07638593197051144  \\
            31.0  0.07638593197051144  \\
            32.0  0.07228677074888527  \\
            33.0  0.07228677074888527  \\
            34.0  0.06856970512826753  \\
            35.0  0.06856970512826753  \\
            36.0  0.06434118826731558  \\
            37.0  0.06434118826731558  \\
            38.0  0.0624562188422369  \\
            39.0  0.0624562188422369  \\
            40.0  0.06091461943672474  \\
            41.0  0.06091461943672474  \\
            42.0  0.060111653547583806  \\
            43.0  0.060111653547583806  \\
            44.0  0.05891263262983518  \\
            45.0  0.05891263262983518  \\
            46.0  0.05883679513739  \\
            47.0  0.05883679513739  \\
            48.0  0.05855402751855851  \\
            49.0  0.05855402751855851  \\
            50.0  0.058409758816009794  \\
            51.0  0.058409758816009794  \\
            52.0  0.058217517788567985  \\
            53.0  0.058217517788567985  \\
            54.0  0.0581785613149602  \\
            55.0  0.05816380760519575  \\
            56.0  0.05816380760519575  \\
            57.0  0.05816380760519575  \\
            58.0  0.05816380760519575  \\
            59.0  0.05816380760519575  \\
            60.0  0.05816380760519575  \\
            61.0  0.05816380760519575  \\
            62.0  0.05816380760519575  \\
            63.0  0.05816380760519575  \\
            64.0  0.05816380760519575  \\
            65.0  0.05816380760519575  \\
            66.0  0.05816380760519575  \\
            67.0  0.05816380760519575  \\
            68.0  0.05816380760519575  \\
            69.0  0.05816380760519575  \\
            70.0  0.05816380760519575  \\
            71.0  0.05816380760519575  \\
            72.0  0.05816380760519575  \\
            73.0  0.05816380760519575  \\
            74.0  0.05816380760519575  \\
            75.0  0.05816380760519575  \\
            76.0  0.05816380760519575  \\
            77.0  0.05816380760519575  \\
            78.0  0.05816380760519575  \\
        }
        ;
    \addlegendentry {PANOC}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={a8548a78-8c35-40a7-9e14-816fe6c26ae7}, draw opacity={1.0}, line width={1}, dashdotdotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.4820894208773843  \\
            6.0  0.32896607660049504  \\
            7.0  0.16164923624916017  \\
            8.0  0.14850058166169755  \\
            9.0  0.14185148721505858  \\
            10.0  0.13982213748110364  \\
            11.0  0.13982213748110364  \\
            12.0  0.13014674855812894  \\
            13.0  0.1196739430722485  \\
            14.0  0.1196739430722485  \\
            15.0  0.10932585903995949  \\
            16.0  0.10582117888705835  \\
            17.0  0.09155105567559758  \\
            18.0  0.09155105567559758  \\
            19.0  0.09095422118045589  \\
            20.0  0.08139571856052928  \\
            21.0  0.08139571856052928  \\
            22.0  0.07447543898373442  \\
            23.0  0.07447543898373442  \\
            24.0  0.0662190779390249  \\
            25.0  0.0662190779390249  \\
            26.0  0.0662190779390249  \\
            27.0  0.0615886114881841  \\
            28.0  0.0615886114881841  \\
            29.0  0.0615886114881841  \\
            30.0  0.059426038160271845  \\
            31.0  0.059426038160271845  \\
            32.0  0.05869006854824453  \\
            33.0  0.05869006854824453  \\
            34.0  0.05854407997926857  \\
            35.0  0.05854407997926857  \\
            36.0  0.058031043955896755  \\
            37.0  0.058031043955896755  \\
            38.0  0.058031043955896755  \\
            39.0  0.058031043955896755  \\
            40.0  0.05801747243899067  \\
            41.0  0.05801747243899067  \\
            42.0  0.05801747243899067  \\
            43.0  0.05801747243899067  \\
            44.0  0.05801747243899067  \\
            45.0  0.05801747243899067  \\
        }
        ;
    \addlegendentry {ZFP}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l1_Binf/1/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={0.3400000000000001}, xmax={23.66}, xtick={{5.0,10.0,15.0,20.0}}, xticklabels={{$5$,$10$,$15$,$20$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-0.87}, ymax={29.87}, ytick={{0.0,5.0,10.0,15.0,20.0,25.0}}, yticklabels={{$0$,$5$,$10$,$15$,$20$,$25$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={956d6a9f-5760-497f-9ea7-6be595d65644}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  29.0  \\
            3.0  29.0  \\
            4.0  24.0  \\
            5.0  26.0  \\
            6.0  24.0  \\
            7.0  19.0  \\
            8.0  26.0  \\
            9.0  17.0  \\
            10.0  18.0  \\
            11.0  14.0  \\
            12.0  9.0  \\
            13.0  8.0  \\
            14.0  7.0  \\
            15.0  5.0  \\
            16.0  4.0  \\
            17.0  3.0  \\
            18.0  3.0  \\
            19.0  3.0  \\
            20.0  3.0  \\
            21.0  3.0  \\
            22.0  2.0  \\
            23.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}


==> figs/bpdn/LS_l1_Binf/1/objcomp.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{12 pt}{15.600000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$  $ \nabla f $ Call}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.31}, xmax={80.31}, xtick={{0.0,20.0,40.0,60.0,80.0}}, xticklabels={{$0$,$20$,$40$,$60$,$80$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Objective Value }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={0.05104644198548237}, ymax={4.701788291881951}, ytick={{0.1,0.31622776601683794,1.0,3.162277660168379}}, yticklabels={{$10^{-1.0}$,$10^{-0.5}$,$10^{0.0}$,$10^{0.5}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={4e193f36-9b2b-45ef-8de8-cc425b824d4c}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  0.15293672362903654  \\
            3.0  0.13027080516569825  \\
            4.0  0.10996570791899396  \\
            5.0  0.09684930486665376  \\
            6.0  0.086836658999971  \\
            7.0  0.0788814198545914  \\
            8.0  0.07398387913537943  \\
            9.0  0.06803216271633176  \\
            10.0  0.06369862128460178  \\
            11.0  0.060818849485803336  \\
            12.0  0.05952117377470627  \\
            13.0  0.058859036569956516  \\
            14.0  0.05845184741843012  \\
            15.0  0.0582633367120401  \\
            16.0  0.05819422391040833  \\
            17.0  0.05815618961559963  \\
            18.0  0.05811278952434938  \\
            19.0  0.05808165130994593  \\
            20.0  0.05806913253763505  \\
            21.0  0.058062003730654635  \\
            22.0  0.058056379376320875  \\
            23.0  0.05805313569325868  \\
        }
        ;
    \addlegendentry {TR-PG}
    \addplot[color={rgb,1:red,0.6627;green,0.6627;blue,0.6627}, name path={5c36353a-e2fe-4ad1-8354-ae79e874133b}, draw opacity={1.0}, line width={1}, dotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.4820894208773843  \\
            6.0  0.32896607660049504  \\
            7.0  0.32896607660049504  \\
            8.0  0.16164923624916017  \\
            9.0  0.1486856837151039  \\
            10.0  0.14565484677103077  \\
            11.0  0.14403892728402068  \\
            12.0  0.14172718240032303  \\
            13.0  0.14172718240032303  \\
            14.0  0.12407829965495754  \\
            15.0  0.12407829965495754  \\
            16.0  0.11613989293050556  \\
            17.0  0.11613989293050556  \\
            18.0  0.11040592792236982  \\
            19.0  0.11040592792236982  \\
            20.0  0.10162103141725333  \\
            21.0  0.10162103141725333  \\
            22.0  0.09494740275881308  \\
            23.0  0.09494740275881308  \\
            24.0  0.08866190791382318  \\
            25.0  0.08866190791382318  \\
            26.0  0.08481987640148674  \\
            27.0  0.08481987640148674  \\
            28.0  0.07956460964149477  \\
            29.0  0.07956460964149477  \\
            30.0  0.07638593197051144  \\
            31.0  0.07638593197051144  \\
            32.0  0.07228677074888527  \\
            33.0  0.07228677074888527  \\
            34.0  0.06856970512826753  \\
            35.0  0.06856970512826753  \\
            36.0  0.06434118826731558  \\
            37.0  0.06434118826731558  \\
            38.0  0.0624562188422369  \\
            39.0  0.0624562188422369  \\
            40.0  0.06091461943672474  \\
            41.0  0.06091461943672474  \\
            42.0  0.060111653547583806  \\
            43.0  0.060111653547583806  \\
            44.0  0.05891263262983518  \\
            45.0  0.05891263262983518  \\
            46.0  0.05883679513739  \\
            47.0  0.05883679513739  \\
            48.0  0.05855402751855851  \\
            49.0  0.05855402751855851  \\
            50.0  0.058409758816009794  \\
            51.0  0.058409758816009794  \\
            52.0  0.058217517788567985  \\
            53.0  0.058217517788567985  \\
            54.0  0.0581785613149602  \\
            55.0  0.05816380760519575  \\
            56.0  0.05816380760519575  \\
            57.0  0.05816380760519575  \\
            58.0  0.05816380760519575  \\
            59.0  0.05816380760519575  \\
            60.0  0.05816380760519575  \\
            61.0  0.05816380760519575  \\
            62.0  0.05816380760519575  \\
            63.0  0.05816380760519575  \\
            64.0  0.05816380760519575  \\
            65.0  0.05816380760519575  \\
            66.0  0.05816380760519575  \\
            67.0  0.05816380760519575  \\
            68.0  0.05816380760519575  \\
            69.0  0.05816380760519575  \\
            70.0  0.05816380760519575  \\
            71.0  0.05816380760519575  \\
            72.0  0.05816380760519575  \\
            73.0  0.05816380760519575  \\
            74.0  0.05816380760519575  \\
            75.0  0.05816380760519575  \\
            76.0  0.05816380760519575  \\
            77.0  0.05816380760519575  \\
            78.0  0.05816380760519575  \\
        }
        ;
    \addlegendentry {PANOC}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={2c977eb0-bc36-4dc3-b13a-b5063831b6a4}, draw opacity={1.0}, line width={1}, dashdotdotted]
        table[row sep={\\}]
        {
            \\
            1.0  4.1368496968212245  \\
            2.0  4.1368496968212245  \\
            3.0  4.1368496968212245  \\
            4.0  4.1368496968212245  \\
            5.0  1.4820894208773843  \\
            6.0  0.32896607660049504  \\
            7.0  0.16164923624916017  \\
            8.0  0.14850058166169755  \\
            9.0  0.14185148721505858  \\
            10.0  0.13982213748110364  \\
            11.0  0.13982213748110364  \\
            12.0  0.13014674855812894  \\
            13.0  0.1196739430722485  \\
            14.0  0.1196739430722485  \\
            15.0  0.10932585903995949  \\
            16.0  0.10582117888705835  \\
            17.0  0.09155105567559758  \\
            18.0  0.09155105567559758  \\
            19.0  0.09095422118045589  \\
            20.0  0.08139571856052928  \\
            21.0  0.08139571856052928  \\
            22.0  0.07447543898373442  \\
            23.0  0.07447543898373442  \\
            24.0  0.0662190779390249  \\
            25.0  0.0662190779390249  \\
            26.0  0.0662190779390249  \\
            27.0  0.0615886114881841  \\
            28.0  0.0615886114881841  \\
            29.0  0.0615886114881841  \\
            30.0  0.059426038160271845  \\
            31.0  0.059426038160271845  \\
            32.0  0.05869006854824453  \\
            33.0  0.05869006854824453  \\
            34.0  0.05854407997926857  \\
            35.0  0.05854407997926857  \\
            36.0  0.058031043955896755  \\
            37.0  0.058031043955896755  \\
            38.0  0.058031043955896755  \\
            39.0  0.058031043955896755  \\
            40.0  0.05801747243899067  \\
            41.0  0.05801747243899067  \\
            42.0  0.05801747243899067  \\
            43.0  0.05801747243899067  \\
            44.0  0.05801747243899067  \\
            45.0  0.05801747243899067  \\
        }
        ;
    \addlegendentry {ZFP}
\end{axis}
\end{tikzpicture}


==> figs/ls/2/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={Complexity History}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={kth Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-2.2399999999999998}, xmax={112.24}, xtick={{0.0,25.0,50.0,75.0,100.0}}, xticklabels={{$0$,$25$,$50$,$75$,$100$}}, xtick align={inside}, xticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Objective Function Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-2.37}, ymax={187.37}, ytick={{0.0,50.0,100.0,150.0}}, yticklabels={{$0$,$50$,$100$,$150$}}, ytick align={inside}, yticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.6056;blue,0.9787}, name path={ae877938-738e-4f23-83b7-5990a2afd887}, draw opacity={1.0}, line width={4}, solid, mark={*}, mark size={1.5 pt}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.6056;blue,0.9787}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        coordinates {
            (1,12.0)
            (2,182.0)
            (3,3.0)
            (4,3.0)
            (5,3.0)
            (6,3.0)
            (7,3.0)
            (8,3.0)
            (9,3.0)
            (10,3.0)
            (11,3.0)
            (12,3.0)
            (13,3.0)
            (14,3.0)
            (15,3.0)
            (16,3.0)
            (17,3.0)
            (18,3.0)
            (19,3.0)
            (20,3.0)
            (21,3.0)
            (22,3.0)
            (23,3.0)
            (24,3.0)
            (25,3.0)
            (26,3.0)
            (27,3.0)
            (28,3.0)
            (29,3.0)
            (30,3.0)
            (31,3.0)
            (32,3.0)
            (33,3.0)
            (34,3.0)
            (35,3.0)
            (36,3.0)
            (37,3.0)
            (38,3.0)
            (39,3.0)
            (40,3.0)
            (41,3.0)
            (42,3.0)
            (43,3.0)
            (44,3.0)
            (45,3.0)
            (46,3.0)
            (47,3.0)
            (48,3.0)
            (49,3.0)
            (50,3.0)
            (51,3.0)
            (52,3.0)
            (53,3.0)
            (54,3.0)
            (55,3.0)
            (56,3.0)
            (57,3.0)
            (58,3.0)
            (59,3.0)
            (60,3.0)
            (61,3.0)
            (62,3.0)
            (63,3.0)
            (64,3.0)
            (65,3.0)
            (66,3.0)
            (67,3.0)
            (68,3.0)
            (69,3.0)
            (70,3.0)
            (71,3.0)
            (72,3.0)
            (73,3.0)
            (74,3.0)
            (75,3.0)
            (76,3.0)
            (77,3.0)
            (78,3.0)
            (79,3.0)
            (80,3.0)
            (81,3.0)
            (82,3.0)
            (83,3.0)
            (84,3.0)
            (85,3.0)
            (86,3.0)
            (87,3.0)
            (88,3.0)
            (89,3.0)
            (90,3.0)
            (91,3.0)
            (92,3.0)
            (93,3.0)
            (94,3.0)
            (95,3.0)
            (96,3.0)
            (97,3.0)
            (98,3.0)
            (99,3.0)
            (100,3.0)
            (101,3.0)
            (102,3.0)
            (103,3.0)
            (104,3.0)
            (105,3.0)
            (106,3.0)
            (107,3.0)
            (108,3.0)
            (109,3.0)
        }
        ;
    \addlegendentry {T}
\end{axis}
\end{tikzpicture}


==> figs/ls/3/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={Complexity History}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={kth Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-2.3899999999999997}, xmax={117.39}, xtick={{0.0,25.0,50.0,75.0,100.0}}, xticklabels={{$0$,$25$,$50$,$75$,$100$}}, xtick align={inside}, xticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Objective Function Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-2.0999999999999996}, ymax={178.1}, ytick={{0.0,50.0,100.0,150.0}}, yticklabels={{$0$,$50$,$100$,$150$}}, ytick align={inside}, yticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.6056;blue,0.9787}, name path={56670169-a228-46e1-b8d1-614ec54ceaf2}, draw opacity={1.0}, line width={4}, solid, mark={*}, mark size={1.5 pt}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.6056;blue,0.9787}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        coordinates {
            (1,12.0)
            (2,173.0)
            (3,3.0)
            (4,3.0)
            (5,3.0)
            (6,3.0)
            (7,3.0)
            (8,3.0)
            (9,3.0)
            (10,3.0)
            (11,3.0)
            (12,3.0)
            (13,3.0)
            (14,3.0)
            (15,3.0)
            (16,3.0)
            (17,3.0)
            (18,3.0)
            (19,3.0)
            (20,3.0)
            (21,3.0)
            (22,3.0)
            (23,3.0)
            (24,3.0)
            (25,3.0)
            (26,3.0)
            (27,3.0)
            (28,3.0)
            (29,3.0)
            (30,3.0)
            (31,3.0)
            (32,3.0)
            (33,3.0)
            (34,3.0)
            (35,3.0)
            (36,3.0)
            (37,3.0)
            (38,3.0)
            (39,3.0)
            (40,3.0)
            (41,3.0)
            (42,3.0)
            (43,3.0)
            (44,3.0)
            (45,3.0)
            (46,3.0)
            (47,3.0)
            (48,3.0)
            (49,3.0)
            (50,3.0)
            (51,3.0)
            (52,3.0)
            (53,3.0)
            (54,3.0)
            (55,3.0)
            (56,3.0)
            (57,3.0)
            (58,3.0)
            (59,3.0)
            (60,3.0)
            (61,3.0)
            (62,3.0)
            (63,3.0)
            (64,3.0)
            (65,3.0)
            (66,3.0)
            (67,3.0)
            (68,3.0)
            (69,3.0)
            (70,3.0)
            (71,3.0)
            (72,3.0)
            (73,3.0)
            (74,3.0)
            (75,3.0)
            (76,3.0)
            (77,3.0)
            (78,3.0)
            (79,3.0)
            (80,3.0)
            (81,3.0)
            (82,3.0)
            (83,3.0)
            (84,3.0)
            (85,3.0)
            (86,3.0)
            (87,3.0)
            (88,3.0)
            (89,3.0)
            (90,3.0)
            (91,3.0)
            (92,3.0)
            (93,3.0)
            (94,3.0)
            (95,3.0)
            (96,3.0)
            (97,3.0)
            (98,3.0)
            (99,3.0)
            (100,3.0)
            (101,3.0)
            (102,3.0)
            (103,3.0)
            (104,3.0)
            (105,3.0)
            (106,3.0)
            (107,3.0)
            (108,3.0)
            (109,3.0)
            (110,3.0)
            (111,3.0)
            (112,3.0)
            (113,3.0)
            (114,3.0)
        }
        ;
    \addlegendentry {T}
\end{axis}
\end{tikzpicture}


==> figs/ls_bfgs/1/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-0.4099999999999999}, xmax={49.41}, xtick={{0.0,10.0,20.0,30.0,40.0}}, xticklabels={{$0$,$10$,$20$,$30$,$40$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-3.36}, ymax={115.36}, ytick={{0.0,25.0,50.0,75.0,100.0}}, yticklabels={{$0$,$25$,$50$,$75$,$100$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={86b0331a-1f93-434a-8069-3fdbd5edfeaf}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  3.0  \\
            3.0  8.0  \\
            4.0  12.0  \\
            5.0  17.0  \\
            6.0  20.0  \\
            7.0  20.0  \\
            8.0  20.0  \\
            9.0  20.0  \\
            10.0  19.0  \\
            11.0  8.0  \\
            12.0  25.0  \\
            13.0  42.0  \\
            14.0  57.0  \\
            15.0  65.0  \\
            16.0  22.0  \\
            17.0  78.0  \\
            18.0  49.0  \\
            19.0  97.0  \\
            20.0  66.0  \\
            21.0  75.0  \\
            22.0  99.0  \\
            23.0  112.0  \\
            24.0  112.0  \\
            25.0  112.0  \\
            26.0  112.0  \\
            27.0  112.0  \\
            28.0  112.0  \\
            29.0  112.0  \\
            30.0  112.0  \\
            31.0  51.0  \\
            32.0  90.0  \\
            33.0  74.0  \\
            34.0  73.0  \\
            35.0  68.0  \\
            36.0  26.0  \\
            37.0  42.0  \\
            38.0  46.0  \\
            39.0  53.0  \\
            40.0  53.0  \\
            41.0  53.0  \\
            42.0  53.0  \\
            43.0  53.0  \\
            44.0  32.0  \\
            45.0  15.0  \\
            46.0  30.0  \\
            47.0  20.0  \\
            48.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}


==> figs/ls_bfgs/1/objcomp.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{12 pt}{15.600000000000001 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$  $ \nabla f $ Call}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.31}, xmax={80.31}, xtick={{0.0,20.0,40.0,60.0,80.0}}, xticklabels={{$0$,$20$,$40$,$60$,$80$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={Objective Value }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={2.1917215078206015e-10}, ymax={2.715811767859201e6}, ytick={{3.162277660168379e-8,1.0e-5,0.0031622776601683794,1.0,316.22776601683796,100000.0}}, yticklabels={{$10^{-7.5}$,$10^{-5.0}$,$10^{-2.5}$,$10^{0.0}$,$10^{2.5}$,$10^{5.0}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={0c3b732c-23f0-45c1-90c7-a30a6a03b44a}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  951555.5943111122  \\
            2.0  713167.1893165068  \\
            3.0  235473.65069492703  \\
            4.0  36944.128103822295  \\
            5.0  14398.738592219648  \\
            6.0  2579.991640069272  \\
            7.0  1130.6438385099666  \\
            8.0  630.4339882855708  \\
            9.0  249.25320130313696  \\
            10.0  78.08389655473428  \\
            11.0  49.78160042215103  \\
            12.0  12.246919567776553  \\
            13.0  7.654051450370029  \\
            14.0  2.8702777925827165  \\
            15.0  1.709472975577024  \\
            16.0  0.43796791243105576  \\
            17.0  0.2672419549842835  \\
            18.0  0.108044125135055  \\
            19.0  0.07230519444593225  \\
            20.0  0.01776992763598865  \\
            21.0  0.008839803429394805  \\
            22.0  0.0030967565242243397  \\
            23.0  0.002279333795322163  \\
            24.0  0.000499412426182592  \\
            25.0  0.00033059677001145825  \\
            26.0  7.194304951497315e-5  \\
            27.0  5.693724244095945e-5  \\
            28.0  1.9151818438336824e-5  \\
            29.0  1.2280235902445208e-5  \\
        }
        ;
    \addlegendentry {TR-PG}
    \addplot[color={rgb,1:red,0.6627;green,0.6627;blue,0.6627}, name path={1a4335a9-0765-4a22-90f4-846d9e94700b}, draw opacity={1.0}, line width={1}, dotted]
        table[row sep={\\}]
        {
            \\
            1.0  951555.5943111122  \\
            2.0  951555.5943111122  \\
            3.0  951555.5943111122  \\
            4.0  841557.3289498227  \\
            5.0  841557.3289498227  \\
            6.0  186964.2226732371  \\
            7.0  186964.2226732371  \\
            8.0  67182.9257119478  \\
            9.0  64237.93926323101  \\
            10.0  29850.7124203998  \\
            11.0  19854.36135009748  \\
            12.0  10843.600423406702  \\
            13.0  5957.207940098287  \\
            14.0  3450.9324519576794  \\
            15.0  3450.9324519576794  \\
            16.0  1499.8804680173819  \\
            17.0  931.3810075750335  \\
            18.0  577.9775635388824  \\
            19.0  558.6040605213856  \\
            20.0  375.59912245065715  \\
            21.0  163.40911069596777  \\
            22.0  106.6571878208818  \\
            23.0  106.6571878208818  \\
            24.0  61.73837625331855  \\
            25.0  29.297570563309606  \\
            26.0  29.297570563309606  \\
            27.0  19.243855911326687  \\
            28.0  16.632174364860745  \\
            29.0  13.843655595919138  \\
            30.0  11.465031811381781  \\
            31.0  9.480836216989484  \\
            32.0  4.021068144720025  \\
            33.0  3.1796778339272564  \\
            34.0  1.9097755673552557  \\
            35.0  0.7168961177636349  \\
            36.0  0.40665909479571016  \\
            37.0  0.3075163780548887  \\
            38.0  0.19746575151255988  \\
            39.0  0.1609183879388061  \\
            40.0  0.06972849252102381  \\
            41.0  0.047995391250548775  \\
            42.0  0.04359415909602354  \\
            43.0  0.014264505889154316  \\
            44.0  0.011667773048593625  \\
            45.0  0.008994313133920686  \\
            46.0  0.006703801121724786  \\
            47.0  0.005556530316420745  \\
            48.0  0.002751351192275401  \\
            49.0  0.0021945035175519483  \\
            50.0  0.0015350788345410845  \\
            51.0  0.0006069184488888805  \\
            52.0  0.00040985580797888317  \\
            53.0  0.0003173867563993053  \\
            54.0  0.000229646467884644  \\
            55.0  0.0001843284485309599  \\
            56.0  6.253369360071902e-5  \\
            57.0  3.791480172830518e-5  \\
            58.0  3.791480172830518e-5  \\
            59.0  1.5732207058859914e-5  \\
            60.0  1.2827394731661897e-5  \\
            61.0  1.02473964298966e-5  \\
            62.0  8.515347855520016e-6  \\
            63.0  7.2638639734849345e-6  \\
            64.0  3.27784890272783e-6  \\
            65.0  2.726983336239305e-6  \\
            66.0  1.2119058053301383e-6  \\
            67.0  7.227374045352411e-7  \\
            68.0  7.227374045352411e-7  \\
            69.0  3.372586504691073e-7  \\
            70.0  2.218589422375344e-7  \\
            71.0  1.780066928411732e-7  \\
            72.0  1.3427274409447072e-7  \\
            73.0  1.1201326241225656e-7  \\
            74.0  3.058310309242321e-8  \\
            75.0  2.1558923118010192e-8  \\
            76.0  2.1558923118010192e-8  \\
            77.0  8.197867939430002e-9  \\
            78.0  7.481662233502767e-9  \\
        }
        ;
    \addlegendentry {PANOC}
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={37e0cf72-80f3-4e7e-86b4-141685905f04}, draw opacity={1.0}, line width={1}, dashdotdotted]
        table[row sep={\\}]
        {
            \\
            1.0  951555.5943111122  \\
            2.0  951555.5943111122  \\
            3.0  951555.5943111122  \\
            4.0  841557.3289498227  \\
            5.0  841557.3289498227  \\
            6.0  186964.2226732371  \\
            7.0  186964.2226732371  \\
            8.0  186964.2226732371  \\
            9.0  89019.78686603834  \\
            10.0  89019.78686603834  \\
            11.0  89019.78686603834  \\
            12.0  89019.78686603834  \\
            13.0  17908.820695952814  \\
            14.0  17908.820695952814  \\
            15.0  17908.820695952814  \\
            16.0  7184.373031422814  \\
            17.0  7184.373031422814  \\
            18.0  2529.809694304282  \\
            19.0  566.5594977135654  \\
            20.0  266.1777864875001  \\
            21.0  143.66130353062803  \\
            22.0  105.06466313753681  \\
            23.0  17.382138920218953  \\
            24.0  11.56774681616949  \\
            25.0  11.071286614992179  \\
            26.0  3.8548622237268675  \\
            27.0  1.9477508879828034  \\
            28.0  1.6397059022122076  \\
            29.0  0.5741496586419715  \\
            30.0  0.25744022174670816  \\
            31.0  0.20310133313942028  \\
            32.0  0.050746499973362155  \\
            33.0  0.04433878967355096  \\
            34.0  0.016196912348233925  \\
            35.0  0.009963319969565336  \\
            36.0  0.009963319969565336  \\
            37.0  0.0048180595450369  \\
            38.0  0.001758449977091477  \\
            39.0  0.00046899567782798915  \\
            40.0  0.00024642869935903583  \\
            41.0  0.0001245627903524088  \\
            42.0  8.944432170158157e-5  \\
            43.0  2.9773548842135423e-5  \\
            44.0  2.4716930862471907e-5  \\
            45.0  9.497829162580341e-6  \\
            46.0  4.4855408259499185e-6  \\
            47.0  4.4855408259499185e-6  \\
            48.0  1.8196609273054064e-6  \\
            49.0  3.2419041101764433e-7  \\
            50.0  2.5958124493160645e-7  \\
            51.0  1.3897966500656524e-7  \\
            52.0  1.210873523923807e-7  \\
            53.0  5.329393236303696e-8  \\
            54.0  1.7774942657884574e-8  \\
            55.0  1.7774942657884574e-8  \\
            56.0  8.306482796192053e-9  \\
            57.0  6.255339255420528e-10  \\
        }
        ;
    \addlegendentry {ZFP}
\end{axis}
\end{tikzpicture}


==> figs/nonlin/FH/quad_l0/complexity.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, title={ }, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$ k^{th}$ Iteration}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-2.3}, xmax={114.3}, xtick={{0.0,25.0,50.0,75.0,100.0}}, xticklabels={{$0$,$25$,$50$,$75$,$100$}}, xtick align={inside}, xticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={ Inner Prox Evaluations }, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{18 pt}{23.400000000000002 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-150.0}, ymax={5150.0}, ytick={{0.0,1000.0,2000.0,3000.0,4000.0,5000.0}}, yticklabels={{$0$,$1000$,$2000$,$3000$,$4000$,$5000$}}, ytick align={inside}, yticklabel style={font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}]
    \addplot[color={rgb,1:red,0.0;green,0.0;blue,0.0}, name path={64318583-5040-439f-b70a-74afb531a410}, draw opacity={1.0}, line width={1}, dashed]
        table[row sep={\\}]
        {
            \\
            1.0  2.0  \\
            2.0  2.0  \\
            3.0  2.0  \\
            4.0  17.0  \\
            5.0  11.0  \\
            6.0  23.0  \\
            7.0  16.0  \\
            8.0  13.0  \\
            9.0  9.0  \\
            10.0  45.0  \\
            11.0  94.0  \\
            12.0  49.0  \\
            13.0  17.0  \\
            14.0  14.0  \\
            15.0  61.0  \\
            16.0  69.0  \\
            17.0  190.0  \\
            18.0  299.0  \\
            19.0  904.0  \\
            20.0  904.0  \\
            21.0  420.0  \\
            22.0  161.0  \\
            23.0  371.0  \\
            24.0  209.0  \\
            25.0  1371.0  \\
            26.0  528.0  \\
            27.0  203.0  \\
            28.0  311.0  \\
            29.0  954.0  \\
            30.0  3260.0  \\
            31.0  1201.0  \\
            32.0  896.0  \\
            33.0  262.0  \\
            34.0  2675.0  \\
            35.0  4162.0  \\
            36.0  1946.0  \\
            37.0  829.0  \\
            38.0  729.0  \\
            39.0  887.0  \\
            40.0  380.0  \\
            41.0  925.0  \\
            42.0  274.0  \\
            43.0  561.0  \\
            44.0  340.0  \\
            45.0  620.0  \\
            46.0  783.0  \\
            47.0  733.0  \\
            48.0  216.0  \\
            49.0  216.0  \\
            50.0  216.0  \\
            51.0  216.0  \\
            52.0  127.0  \\
            53.0  76.0  \\
            54.0  8.0  \\
            55.0  24.0  \\
            56.0  294.0  \\
            57.0  413.0  \\
            58.0  836.0  \\
            59.0  802.0  \\
            60.0  1532.0  \\
            61.0  940.0  \\
            62.0  703.0  \\
            63.0  560.0  \\
            64.0  5000.0  \\
            65.0  298.0  \\
            66.0  2019.0  \\
            67.0  152.0  \\
            68.0  66.0  \\
            69.0  88.0  \\
            70.0  92.0  \\
            71.0  481.0  \\
            72.0  5000.0  \\
            73.0  91.0  \\
            74.0  89.0  \\
            75.0  55.0  \\
            76.0  157.0  \\
            77.0  177.0  \\
            78.0  3.0  \\
            79.0  97.0  \\
            80.0  140.0  \\
            81.0  3.0  \\
            82.0  90.0  \\
            83.0  56.0  \\
            84.0  5000.0  \\
            85.0  3057.0  \\
            86.0  34.0  \\
            87.0  1587.0  \\
            88.0  15.0  \\
            89.0  148.0  \\
            90.0  3.0  \\
            91.0  4.0  \\
            92.0  3.0  \\
            93.0  3.0  \\
            94.0  3.0  \\
            95.0  3.0  \\
            96.0  3.0  \\
            97.0  28.0  \\
            98.0  12.0  \\
            99.0  12.0  \\
            100.0  12.0  \\
            101.0  12.0  \\
            102.0  12.0  \\
            103.0  12.0  \\
            104.0  12.0  \\
            105.0  7.0  \\
            106.0  17.0  \\
            107.0  3.0  \\
            108.0  2.0  \\
            109.0  2.0  \\
            110.0  72.0  \\
            111.0  0.0  \\
        }
        ;
    \addlegendentry {TR-PG}
\end{axis}
\end{tikzpicture}

